Advancing ESG Intelligence: An Expert-level Agent and Comprehensive Benchmark for Sustainable Finance

Environmental, social, and governance (ESG) criteria are essential for evaluating corporate sustainability and ethical performance. However, professional ESG analysis is hindered by data fragmentation across unstructured sources, and existing large language models (LLMs) often struggle with the complex, multi-step workflows required for rigorous auditing. To address these limitations, we introduce ESGAgent, a hierarchical multi-agent system empowered by a specialized toolset, including retrieval augmentation, web search and domain-specific functions, to generate in-depth ESG analysis. Complementing this agentic system, we present a comprehensive three-level benchmark derived from 310 corporate sustainability reports, designed to evaluate capabilities ranging from atomic common-sense questions to the generation of integrated, in-depth analysis. Empirical evaluations demonstrate that ESGAgent outperforms state-of-the-art closed-source LLMs with an average accuracy of 84.15% on atomic question-answering tasks, and excels in professional report generation by integrating rich charts and verifiable references. These findings confirm the diagnostic value of our benchmark, establishing it as a vital testbed for assessing general and advanced agentic capabilities in high-stakes vertical domains.

==> README.txt <==
ARXIV SOURCE PACKAGE

Main TeX file: main.tex
Compiler: pdfLaTeX
Bibliography: main.bib (a generated main.bbl is also included)

Local verification command:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

This package contains only files used by the manuscript. Large unused build
outputs and source data were excluded. Appendix PNG screenshots were resized
to 662 x 936 pixels (about 300 dpi at their rendered size), and several PDF
figures were losslessly/reasonably recompressed for faster arXiv compilation.


